Searching for low radio-frequency gravitational wave counterparts in wide-field LOFAR data

The electromagnetic counterparts to gravitational wave (GW) merger events are highly sought after, but difficult to find owing to large localization regions. In this study, we present a strategy to search for compact object merger radio counterparts in wide-field data collected by the Low-Frequency Array (LOFAR). In particular, we use multi-epoch LOFAR observations centred at 144 MHz spanning roughly 300 deg$^2$ at optimum sensitivity of a since retracted neutron star-black hole merger candidate detected during O2, the second Advanced Ligo-Virgo GW observing run. The minimum sensitivity of the entire (overlapping) 1809 deg$^2$ field searched is 50 mJy and the false negative rate is 0.1 per cent above 200 mJy. We do not find any transients and thus place an upper limit at 95 per cent confidence of 0.02 transients per square degree above 20 mJy on one, two and three month timescales, which are the most sensitive limits available to date. Finally, we discuss the prospects of observing GW events with LOFAR in the upcoming GW observing run and show that a single multi-beam LOFAR observation can probe the full projected median localization area of binary neutron star mergers down to a median sensitivity of at least 8 mJy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
